Regulating Ownership Verification for Deep Neural Networks: Scenarios, Protocols, and Prospects

With the broad application of deep neural networks, the necessity of protecting them as intellectual properties has become evident. Numerous watermarking schemes have been proposed to identify the owner of a deep neural network and verify the ownership. However, most of them focused on the watermark embedding rather than the protocol for provable verification. To bridge the gap between those proposals and real-world demands, we study the deep learning model intellectual property protection in three scenarios: the ownership proof, the federated learning, and the intellectual property transfer. We present three protocols respectively. These protocols raise several new requirements for the bottom-level watermarking schemes.

==> figures/flmw.txt <==
MNIST clean
K=50
[9.71, 3.83, 2.79, 2.03, 1.6400000000000001, 1.52, 1.26, 1.1900000000000002, 1.06, 1.11, 0.9400000000000001, 0.83, 0.8, 0.7799999999999999, 0.74, 0.7000000000000001, 0.72, 0.65, 0.63, 0.66, 0.6799999999999999, 0.65, 0.6, 0.59, 0.62, 0.62, 0.5499999999999999, 0.58, 0.5599999999999999, 0.6]
[561.632726341486, 211.06911980360746, 132.96878925710917, 104.29581060260534, 86.07871372811496, 75.30527979880571, 67.27033544052392, 60.538154741283506, 54.79442033916712, 50.78389875241555, 47.78964841924608, 19.67692944512237, 17.47958569531329, 16.243236999493092, 13.805800872447435, 13.471530624199659, 13.289851094828919, 12.121073126676492, 11.414623859105632, 10.522150558477733, 10.071325002878439, 5.8781604309915565, 5.826841123693157, 4.601481350924587, 4.6678692954883445, 4.949331318202894, 3.8185221302555874, 4.050369857883197, 3.6845976353943115, 3.4509628480882384]
K=100
[21.2, 6.18, 4.08, 3.08, 2.56, 2.23, 1.9300000000000002, 1.7999999999999998, 1.6, 1.54, 1.37, 1.2, 1.15, 1.24, 1.2, 1.08, 1.0, 1.0, 0.98, 1.0, 0.96, 0.95, 0.9299999999999999, 0.84, 0.95, 0.8999999999999999, 0.8699999999999999, 0.9400000000000001, 0.77, 0.8]
[823.7716361880302, 352.2846511900425, 215.54432114958763, 151.69350140541792, 126.60229377448559, 105.921372782439, 96.20509807672352, 87.0225501069799, 79.493057704065, 72.19476193049923, 66.45324402023107, 24.416646062629297, 22.155470011290163, 21.358080319594592, 19.072275414131582, 18.35155229549855, 17.7645144185517, 17.111320877447724, 15.85183775506448, 15.10672260960564, 14.453584474511445, 8.838757804012857, 8.385889611206949, 8.067706551984884, 7.448626774945296, 7.381874531507492, 7.150763638899662, 6.605285537138116, 6.3179771055001765, 6.387222433288116]
K=200
[32.93, 12.86, 5.83, 4.42, 3.4000000000000004, 2.97, 2.5100000000000002, 2.27, 2.1399999999999997, 1.9300000000000002, 1.78, 1.72, 1.71, 1.6400000000000001, 1.5699999999999998, 1.6099999999999999, 1.47, 1.4500000000000002, 1.44, 1.47, 1.37, 1.4200000000000002, 1.4000000000000001, 1.27, 1.31, 1.2, 1.2, 1.29, 1.3299999999999998, 1.32]
[1183.0345027446747, 659.4572921395302, 384.6711910068989, 273.9805123358965, 211.6858798712492, 181.79085843637586, 164.36940902471542, 143.74394760280848, 129.65227690897882, 121.56456406414509, 119.09565010853112, 40.30172625090927, 36.65038797399029, 34.05290855886415, 33.63356842380017, 32.314047772437334, 30.148731298511848, 30.032532218378037, 28.97598489979282, 27.651975034037605, 26.01487032743171, 18.700631173560396, 17.928650313057005, 17.74564782239031, 17.40786845376715, 16.393883159267716, 16.25846255128272, 15.293309557251632, 14.545773933408782, 14.796132149524055]

MNIST U
K=50
[9.68, 3.7800000000000002, 2.7, 2.06, 1.66, 1.5, 1.27, 1.15, 1.08, 1.13, 0.91, 0.8999999999999999, 0.79, 0.74, 0.76, 0.7000000000000001, 0.74, 0.65, 0.62, 0.6799999999999999, 0.66, 0.66, 0.59, 0.58, 0.62, 0.62, 0.5700000000000001, 0.5700000000000001, 0.58, 0.59]
[562.252887994051, 210.841684371233, 133.44410856813192, 104.39796293340623, 86.79014011658728, 75.49678882118315, 68.18512654490769, 60.734552630688995, 54.729366476181895, 51.03134994255379, 48.17070976132527, 19.837448128615506, 17.594669248908758, 16.326514825574122, 13.892657177639194, 13.583639009622857, 13.345298609579913, 12.160901322669815, 11.436893153993879, 10.65873948574881, 10.101456499076448, 5.945066468120785, 5.91783521376783, 4.646845789888175, 4.731971491331933, 5.029805754544213, 3.8740523366141133, 4.1776882010599365, 3.6953591226047138, 3.529279372560268]
K=100
[21.240000000000002, 6.21, 4.1000000000000005, 3.1, 2.55, 2.22, 1.94, 1.78, 1.63, 1.52, 1.4000000000000001, 1.21, 1.15, 1.21, 1.15, 1.11, 0.9900000000000001, 1.01, 0.96, 0.9400000000000001, 0.9400000000000001, 0.9400000000000001, 0.89, 0.86, 0.98, 0.8699999999999999, 0.88, 0.98, 0.77, 0.8099999999999999]
[823.8074171543121, 353.7458589076996, 215.93407407402992, 151.58923334628344, 126.64051515981555, 105.80082326382399, 96.56991219427437, 87.10695732850581, 79.6448687822558, 72.31732084415853, 66.21077706245705, 24.526834467658773, 22.178093522787094, 21.3942191794049, 19.049842370441183, 18.497326879529282, 17.855704962974414, 17.252495193155482, 15.917597117018886, 15.162854476948269, 14.54725815798156, 8.917270902893506, 8.483457148307934, 8.176760047208518, 7.576362530468032, 7.497692334000021, 7.24425526720006, 6.712800240959041, 6.385835274122655, 6.437017761869356]
K=200
[33.040000000000006, 12.889999999999999, 5.84, 4.36, 3.42, 2.91, 2.53, 2.27, 2.12, 1.91, 1.7999999999999998, 1.72, 1.67, 1.6500000000000001, 1.5599999999999998, 1.6199999999999999, 1.47, 1.48, 1.41, 1.49, 1.3599999999999999, 1.44, 1.38, 1.28, 1.31, 1.18, 1.18, 1.23, 1.34, 1.25]
[1182.8289291858673, 660.0288898944855, 384.9064844250679, 274.1019241064787, 212.66235888004303, 182.1816138252616, 164.64818544313312, 144.33179107122123, 129.70731393061578, 121.90030421689153, 119.15161065012217, 40.576128942891955, 36.83058897731826, 34.267113936599344, 34.065694987308234, 32.617807186208665, 30.405038087861612, 30.349486771505326, 29.201312681194395, 27.939592005917802, 26.183664140524343, 18.899994746781886, 18.153097743866965, 18.00057453266345, 17.757791884127073, 16.682112982845865, 16.568803324829787, 15.605298002134077, 14.866556683788076, 15.134030539309606]

MNIST S
K=50
[9.54, 3.6900000000000004, 2.94, 2.39, 1.91, 1.81, 1.49, 1.39, 1.32, 1.29, 1.1400000000000001, 1.04, 0.9900000000000001, 0.95, 0.8200000000000001, 0.91, 0.9299999999999999, 0.9199999999999999, 0.91, 0.89, 0.8500000000000001, 0.76, 0.86, 0.83, 0.88, 0.86, 0.86, 0.8500000000000001, 0.9199999999999999, 0.9299999999999999]
[551.904399484396, 207.64373947679996, 140.96799406409264, 110.45569408684969, 94.5098018720746, 79.95442856289446, 72.64937458001077, 68.1032423954457, 62.25316752213985, 57.71960816765204, 54.9987446567975, 24.260028535267338, 23.559227568097413, 22.25037752999924, 21.67327336478047, 21.145853430731222, 22.13837587670423, 20.220748719759285, 20.067297716392204, 19.376874620094895, 19.817800652701408, 14.167340462328866, 13.809537223307416, 14.45688117283862, 14.669606579234824, 14.610193418106064, 15.582008530036546, 15.716071571689099, 15.559199106530286, 15.005963323405012]
K=100
[20.65, 9.15, 5.63, 4.52, 3.65, 3.26, 2.71, 2.63, 2.2800000000000002, 2.03, 1.8800000000000001, 1.7999999999999998, 1.71, 1.72, 1.68, 1.8399999999999999, 1.73, 1.71, 1.72, 1.5599999999999998, 1.63, 1.71, 1.59, 1.78, 1.83, 1.92, 1.83, 1.8599999999999999, 1.69, 1.7500000000000002]
[815.2525267601013, 471.82707449793816, 274.0189012736082, 207.983924806118, 165.07980492711067, 141.72719353437424, 125.66257218644023, 113.87288625910878, 105.3191352635622, 93.52722618542612, 85.93018765933812, 46.31203783117235, 46.21302645094693, 47.486706053838134, 48.8624955676496, 49.49444493278861, 49.4343335442245, 48.446593433618546, 49.695932884700596, 49.24398422520608, 45.79844242334366, 43.67301135510206, 45.49511699192226, 44.554578848183155, 51.20961413346231, 50.59981969371438, 53.48845619056374, 50.30091938190162, 48.38822056539357, 50.14889360964298]
K=200
[35.5, 23.48, 17.119999999999997, 12.559999999999999, 8.649999999999999, 7.140000000000001, 6.22, 5.88, 5.29, 4.84, 4.65, 4.55, 4.5600000000000005, 4.8, 4.91, 4.92, 4.77, 4.6, 4.859999999999999, 4.77, 4.9399999999999995, 5.28, 5.48, 5.510000000000001, 5.54, 5.7700000000000005, 5.79, 5.88, 5.7, 6.3100000000000005]
[1184.176694393158, 944.3172600269318, 771.2881545126438, 619.015820980072, 489.3484123200178, 404.580066382885, 360.3168852329254, 311.9781518280506, 272.2913640663028, 255.99713126569986, 240.7088475264609, 165.79397170245647, 183.42857602238655, 222.1066962685436, 209.2053695395589, 196.30161586776376, 199.96091556549072, 187.77883567288518, 182.0800798535347, 204.0471038594842, 207.89553257077932, 267.1756475493312, 269.75604735314846, 283.3505155593157, 256.62433932721615, 283.4253736510873, 276.84127251803875, 268.0245093777776, 260.4138363972306, 289.7361285984516]

ATGF~

MNIST,W
K=50
[9.67, 3.83, 2.91, 2.25, 1.96, 1.68, 1.39, 1.25, 1.27, 1.1199999999999999, 1.15, 0.9400000000000001, 0.91, 0.9400000000000001, 0.76, 0.74, 0.74, 0.75, 0.7799999999999999, 0.69, 0.65, 0.72, 0.64, 0.67, 0.64, 0.7100000000000001, 0.66, 0.7100000000000001, 0.66, 0.6799999999999999]
[556.9731976687908, 205.58762370049953, 143.40337139368057, 108.76729201152921, 92.20167001150548, 78.77886546961963, 70.33379801549017, 66.11116076353937, 59.10837302589789, 54.98635175451636, 52.04932785918936, 21.96881400118582, 21.448306446545757, 19.417660625302233, 18.216181594878435, 17.134500161744654, 17.462344610365108, 16.202164163114503, 15.891145357862115, 15.42648038698826, 15.029933880432509, 10.134468298056163, 9.735583046101965, 9.902538460213691, 9.932680405909196, 9.648709517205134, 10.157457749999594, 10.165125635336153, 9.659087815147359, 9.56505977618508]
K=100
[21.0, 7.9, 5.09, 4.34, 3.36, 2.76, 2.39, 2.13, 1.79, 1.7000000000000002, 1.6, 1.41, 1.27, 1.3, 1.37, 1.34, 1.39, 1.3299999999999998, 1.26, 1.2, 1.09, 1.1900000000000002, 1.1199999999999999, 1.18, 1.13, 1.11, 1.15, 1.16, 1.24, 1.1900000000000002]
[813.232562482357, 441.36581325531006, 247.9761697947979, 197.3265582844615, 148.92152427136898, 130.1525156646967, 114.5601641703397, 103.2293728645891, 94.40031091216952, 85.77576274052262, 73.91893356665969, 37.20966288354248, 36.383679253049195, 35.72541348170489, 35.151956216432154, 35.843962588347495, 35.38176145032048, 34.32578550558537, 33.03004151023924, 33.1515161502175, 31.485689512453973, 25.728366863913834, 26.233659668825567, 26.280601372011006, 27.174916030839086, 26.490998414810747, 26.702951656654477, 26.94435997493565, 27.37120933458209, 26.938052603043616]
K=200
[31.39, 22.259999999999998, 13.969999999999999, 8.37, 7.199999999999999, 5.37, 4.82, 4.47, 4.05, 3.6799999999999997, 3.34, 3.02, 2.98, 2.93, 2.8899999999999997, 2.86, 2.73, 2.74, 2.86, 2.58, 2.78, 2.67, 2.9499999999999997, 2.86, 2.85, 2.75, 2.87, 2.8000000000000003, 2.97, 3.02]
[1177.5534448623657, 912.667761683464, 698.1733886003494, 500.50359854102135, 394.61984519660473, 311.1347053050995, 273.42075722664595, 255.51874995604157, 217.0352899506688, 204.99715803936124, 177.31520448625088, 100.06556649319828, 99.12170950323343, 101.40284164063632, 98.47930505126715, 100.7884461581707, 98.7410591095686, 92.69835001602769, 92.68487118929625, 89.59807884320617, 88.34952956065536, 86.89885113574564, 96.46822794899344, 112.17325843125582, 118.2296783439815, 114.08078004606068, 99.40958696603775, 102.43118626996875, 100.55643498711288, 104.19128028303385]

MNIST,M
K=50
[10.780000000000001, 3.9899999999999998, 2.85, 2.12, 1.83, 1.5599999999999998, 1.27, 1.27, 1.1199999999999999, 1.06, 1.08, 0.8500000000000001, 0.8, 0.88, 0.74, 0.75, 0.7000000000000001, 0.62, 0.76, 0.62, 0.6799999999999999, 0.62, 0.61, 0.6799999999999999, 0.59, 0.63, 0.62, 0.54, 0.66, 0.6799999999999999]
[561.2592854350805, 217.21165359020233, 146.7144731990993, 108.97906653210521, 94.01430193707347, 81.47465483471751, 72.51124588772655, 64.83796036150306, 60.979066437343135, 56.07590417889878, 51.79488556855358, 21.91237017000094, 19.77477028546855, 19.393724981113337, 18.451357073150575, 17.116004161769524, 16.272960333386436, 16.149687873083167, 15.645861645520199, 14.636814578203484, 14.428586151974741, 9.311271488579223, 8.823296766000567, 8.402796644018963, 8.797461389796808, 8.309527602454182, 7.782433144457173, 8.46941211988451, 8.170944829063956, 8.004921179031953]
K=100
[21.48, 6.75, 4.37, 3.3000000000000003, 2.64, 2.52, 2.23, 1.8599999999999999, 1.7500000000000002, 1.59, 1.41, 1.32, 1.1400000000000001, 1.21, 1.08, 1.15, 1.13, 1.09, 1.0, 0.97, 1.02, 0.98, 0.96, 1.02, 0.97, 0.95, 0.96, 0.98, 0.95, 1.04]
[821.5310307741165, 375.78545171022415, 231.3805397003889, 169.6233350634575, 135.1478170081973, 120.12201235443354, 107.83756314776838, 97.78074702806771, 88.89160073548555, 83.44352191127837, 74.49300980009139, 30.6666329074651, 29.851397648453712, 28.204461096785963, 27.0215400964953, 25.980712107848376, 24.440294062253088, 25.37767590722069, 23.7818738988135, 24.254253901308402, 22.773343964712694, 15.988964164396748, 16.393147852271795, 16.56058760569431, 15.986857449635863, 16.201320701744407, 16.55701168719679, 16.40056131966412, 16.673585241660476, 16.788392478134483]
K=200
[34.22, 15.260000000000002, 6.800000000000001, 5.029999999999999, 3.85, 3.2800000000000002, 2.86, 2.63, 2.39, 2.16, 2.01, 1.8399999999999999, 1.72, 1.66, 1.59, 1.68, 1.69, 1.5699999999999998, 1.6500000000000001, 1.48, 1.55, 1.6199999999999999, 1.5, 1.46, 1.5599999999999998, 1.5, 1.6, 1.58, 1.5599999999999998, 1.6099999999999999]
[1178.3339667320251, 712.3900156021118, 427.05882424116135, 314.0726387798786, 246.91022543609142, 215.72443605959415, 190.5588261038065, 173.19966195896268, 165.18117772601545, 152.02825245261192, 137.53415173478425, 54.905387349426746, 52.854671375826, 51.51572436373681, 51.2519080885686, 49.16738540958613, 48.575308316387236, 47.05080720689148, 48.1302444729954, 45.417460246011615, 45.46016393182799, 36.237112286966294, 37.85970112029463, 37.745897616725415, 39.805947763845325, 38.8006244180724, 39.72018652269617, 40.199791505001485, 39.95337091758847, 41.316291890107095]



Fashion,clean
K=50
[24.11, 20.54, 17.29, 15.9, 14.82, 13.77, 13.33, 12.75, 11.82, 11.39, 11.219999999999999, 10.47, 10.38, 9.959999999999999, 9.9, 9.83, 9.59, 9.54, 9.3, 9.32, 9.19, 9.120000000000001, 9.11, 9.139999999999999, 8.98, 8.94, 8.75, 8.870000000000001, 8.959999999999999, 8.870000000000001]
[601.8609130978584, 414.05185613036156, 329.82747158408165, 288.80089712142944, 263.68596664071083, 243.19293643534184, 227.3776997923851, 219.38642141222954, 205.81895184516907, 196.9740273952484, 188.05580984055996, 135.85473715513945, 128.44363294541836, 123.39614878594875, 118.32642386853695, 115.21551493182778, 110.23595437407494, 107.18190138041973, 105.33347916603088, 100.88187769800425, 96.6151282042265, 79.97702257707715, 78.306217527017, 76.0474678017199, 72.59117656201124, 70.40650801174343, 69.02962624281645, 64.75230774283409, 64.09419408813119, 60.799862913787365]
K=100
[27.61, 22.62, 19.259999999999998, 17.41, 16.02, 15.299999999999999, 14.430000000000001, 13.850000000000001, 13.62, 12.98, 12.8, 12.16, 11.83, 11.52, 11.33, 11.39, 11.26, 11.03, 11.129999999999999, 10.92, 10.73, 10.549999999999999, 10.61, 10.47, 10.67, 10.31, 10.17, 10.36, 10.32, 10.38]
[804.8809786438942, 515.6328365802765, 406.00856333971024, 349.6614476442337, 317.18103525042534, 292.30037972331047, 275.2281694561243, 261.424426689744, 245.0368498414755, 238.1774697303772, 225.1817241460085, 156.42375849187374, 148.99500223994255, 145.20918368548155, 141.82132998108864, 136.02896803617477, 133.99320539087057, 129.8022775799036, 126.03710909932852, 123.38489651679993, 119.4672139286995, 102.98068825900555, 101.05011347681284, 97.93087553232908, 97.1059246584773, 94.15767251327634, 92.29529591649771, 90.80757432430983, 88.79389315843582, 86.90667294338346]
K=200
[33.64, 27.139999999999997, 22.720000000000002, 19.75, 18.95, 16.85, 17.09, 15.770000000000001, 15.64, 14.71, 14.979999999999999, 13.41, 13.51, 13.209999999999999, 13.01, 12.889999999999999, 12.65, 12.76, 12.590000000000002, 12.559999999999999, 12.13, 12.16, 12.01, 12.02, 11.93, 12.07, 11.93, 11.899999999999999, 11.92, 11.690000000000001]
[1180.9349776506424, 714.4494446516037, 621.4036058187485, 509.865798920393, 454.9537353515625, 428.34837874770164, 388.87402606010437, 374.18220642209053, 350.26640471816063, 339.1993406713009, 322.0587041825056, 220.34280875325203, 206.1034678965807, 203.20237883925438, 199.2250319160521, 196.26730321347713, 189.4325948804617, 187.93942900002003, 181.93303102254868, 180.95601365715265, 178.06362571567297, 156.7813062146306, 155.60642647743225, 153.40652856975794, 153.9724871814251, 150.91840714216232, 148.4571086242795, 147.86665725708008, 145.35674131661654, 142.5549452379346]


Fashion,U
K=50
[24.22, 20.54, 17.349999999999998, 15.939999999999998, 14.69, 13.889999999999999, 13.209999999999999, 12.629999999999999, 11.84, 11.48, 11.09, 10.32, 10.27, 9.86, 9.74, 9.75, 9.610000000000001, 9.47, 9.22, 9.31, 9.11, 8.94, 9.15, 9.07, 8.83, 8.81, 8.85, 8.72, 8.709999999999999, 8.76]
[601.4915715456009, 415.4941134750843, 329.3569104075432, 289.61659744381905, 263.55883844196796, 242.38906826078892, 227.62195485830307, 219.94128170609474, 204.86651177704334, 197.19257348775864, 187.0473906248808, 135.91120583564043, 128.74896316230297, 123.48773340880871, 118.56013982743025, 115.68134212866426, 110.61363529413939, 107.62997275590897, 106.0433858409524, 101.49706364423037, 97.77676424756646, 81.00095425918698, 79.2830879446119, 76.94236364588141, 74.05959040671587, 71.86740332655609, 70.6150279212743, 66.7712534442544, 66.02161413431168, 62.36425868421793]
K=100
[27.500000000000004, 22.6, 19.32, 17.330000000000002, 16.04, 15.340000000000002, 14.469999999999999, 13.850000000000001, 13.56, 13.100000000000001, 12.72, 12.02, 12.06, 11.73, 11.49, 11.39, 11.37, 11.07, 11.12, 10.979999999999999, 10.780000000000001, 10.7, 10.7, 10.54, 10.67, 10.459999999999999, 10.299999999999999, 10.59, 10.25, 10.32]
[804.8344944119453, 515.4742545485497, 407.1447619199753, 350.0869105756283, 316.82478737831116, 292.13148829340935, 275.5418112426996, 261.1470846235752, 245.48761689662933, 237.23180709779263, 225.85575285553932, 157.7270620316267, 150.05227999389172, 146.29007206112146, 142.52951274812222, 137.10752273350954, 135.27476502209902, 131.13256403803825, 127.43428175896406, 124.5105916261673, 120.73555920273066, 104.45988812297583, 102.8332392424345, 99.79043547809124, 98.8339539989829, 96.08130693435669, 94.25286203622818, 92.5923373773694, 90.97344387695193, 89.1922272183001]
K=200
[33.73, 27.07, 22.759999999999998, 19.74, 18.81, 16.950000000000003, 16.919999999999998, 15.709999999999999, 15.620000000000001, 14.680000000000001, 14.97, 13.33, 13.61, 13.11, 13.03, 12.809999999999999, 12.740000000000002, 12.709999999999999, 12.540000000000001, 12.45, 12.17, 12.19, 12.049999999999999, 12.02, 11.959999999999999, 12.030000000000001, 11.98, 11.95, 11.899999999999999, 11.64]
[1180.4919880628586, 714.2745107412338, 620.6666703820229, 510.5572803616524, 455.82671439647675, 427.80166882276535, 389.4095113873482, 373.3772948682308, 349.7476597726345, 340.0216815918684, 321.91711661219597, 221.04479902982712, 206.36423805356026, 203.79769168794155, 199.78152030706406, 196.52098739147186, 190.25086270272732, 188.68780836462975, 182.81651052087545, 181.89761212468147, 179.10571762174368, 157.96575663983822, 156.83841259032488, 154.69272473454475, 155.42004813998938, 152.23096349090338, 149.830506041646, 149.150299616158, 146.8126829341054, 144.49569782614708]

Fashion, S
K=50
[24.43, 20.79, 18.27, 16.54, 16.27, 14.879999999999999, 14.6, 13.48, 13.43, 12.49, 12.22, 11.31, 10.99, 10.780000000000001, 10.56, 10.299999999999999, 10.39, 10.2, 10.26, 10.01, 10.05, 9.84, 9.93, 9.98, 9.77, 9.92, 9.969999999999999, 9.8, 9.92, 9.67]
[610.6518239080906, 412.3631539940834, 351.3464135825634, 309.3472644984722, 287.47152704000473, 264.53494341671467, 248.71371734142303, 232.72132788598537, 224.855107948184, 213.28880934417248, 203.86684994399548, 154.22998955845833, 149.99799712002277, 146.75957162678242, 143.75397936999798, 143.81641206145287, 139.34534476697445, 140.28416588902473, 137.63652919977903, 135.49537409842014, 134.63522381335497, 120.34311532229185, 121.14641021937132, 121.14716111123562, 119.77271578460932, 121.56488550826907, 120.94159116595984, 121.49124174565077, 120.93694164976478, 119.5274530723691]
K=100
[27.339999999999996, 24.89, 22.95, 20.78, 19.89, 18.59, 18.08, 17.2, 16.28, 15.9, 15.5, 14.430000000000001, 14.69, 14.6, 14.35, 14.09, 14.16, 13.950000000000001, 14.000000000000002, 14.12, 13.850000000000001, 13.86, 13.73, 13.99, 14.000000000000002, 14.249999999999998, 14.08, 14.000000000000002, 14.38, 14.09]
[827.4063568711281, 568.9682094454765, 475.05040538311005, 413.3190935254097, 383.75326922535896, 356.0695680975914, 337.5796980857849, 315.0429134964943, 304.66707053780556, 288.98631478846073, 279.91246461868286, 209.56143048405647, 209.80979953706264, 213.5816714167595, 211.00893725454807, 212.00389197468758, 208.69556191563606, 209.210328489542, 208.222473859787, 208.23926943540573, 205.2025986611843, 192.76313933730125, 195.8203488588333, 198.66862498223782, 200.84588707983494, 202.71858002245426, 200.61119221150875, 202.58821235597134, 199.92422844469547, 203.97996942698956]
K=200
[37.69, 29.599999999999998, 27.74, 26.479999999999997, 25.83, 23.93, 22.99, 22.93, 21.68, 21.15, 20.47, 19.63, 19.98, 20.07, 20.05, 20.1, 20.07, 20.49, 20.4, 20.39, 20.04, 19.72, 20.25, 20.51, 20.77, 21.27, 20.97, 21.0, 21.32, 21.98]
[1218.7850165367126, 934.7624436020851, 798.0168204307556, 722.7311352491379, 655.5919002890587, 601.2896821498871, 577.2210033535957, 556.8148718178272, 532.560485303402, 504.35463577508926, 482.36393508315086, 377.9539800584316, 382.8156487941742, 400.57141387462616, 375.9714986681938, 392.73512983322144, 397.0164994299412, 409.05689772963524, 394.752412289381, 405.93600249290466, 392.19103306531906, 391.14128194749355, 404.98214584589005, 424.5970770716667, 423.22519889473915, 426.2927063405514, 446.93172574043274, 438.0216081738472, 433.34619203209877, 460.4860411286354]

Fashion,W
K=50
[24.39, 20.62, 18.09, 16.29, 15.15, 14.580000000000002, 13.850000000000001, 12.94, 12.57, 12.31, 11.600000000000001, 10.8, 10.66, 10.39, 10.209999999999999, 9.83, 9.9, 9.950000000000001, 10.0, 9.74, 9.94, 9.62, 9.74, 9.48, 9.43, 9.719999999999999, 9.45, 9.35, 9.54, 9.73]
[609.1371878385544, 425.4495379328728, 343.23797821998596, 296.6384842991829, 271.41943007707596, 252.89527079463005, 235.49479933083057, 221.85002130270004, 213.80859552323818, 204.36732403934002, 196.62454894185066, 145.89551720768213, 141.13627249002457, 136.87621693313122, 133.18058998137712, 132.34779226779938, 128.17583633214235, 127.93696872144938, 124.48193430900574, 123.32684504240751, 120.5147248506546, 106.71509179472923, 107.44431392848492, 106.0367046520114, 106.17457173764706, 105.6838756352663, 104.11095082759857, 103.01045998185873, 102.14210966229439, 101.50322508439422]
K=100
[27.279999999999998, 23.46, 21.87, 20.64, 18.73, 17.28, 16.64, 15.879999999999999, 15.22, 15.47, 14.760000000000002, 14.02, 13.530000000000001, 13.350000000000001, 13.350000000000001, 12.950000000000001, 12.94, 12.75, 12.75, 12.790000000000001, 12.29, 12.509999999999998, 12.58, 12.76, 12.43, 12.45, 12.370000000000001, 12.620000000000001, 12.78, 12.389999999999999]
[806.9144125580788, 546.6216571927071, 451.93290534615517, 419.3072170317173, 365.5809048116207, 336.761747866869, 313.48035675287247, 296.3031441271305, 280.54723250865936, 275.2377525269985, 263.47758451104164, 195.5081892311573, 192.16823986172676, 189.93433173000813, 187.13839155435562, 185.73485240340233, 185.83242040872574, 183.7928697615862, 182.7594671845436, 182.37794691324234, 179.45847335457802, 165.5486745238304, 170.29320645332336, 168.90669257938862, 169.20519791543484, 168.00172579288483, 172.61937148869038, 172.35963532328606, 172.21024514734745, 171.0075140595436]
K=200
[32.65, 29.62, 28.810000000000002, 26.450000000000003, 25.11, 22.95, 21.029999999999998, 21.349999999999998, 19.09, 19.16, 18.08, 18.44, 17.09, 17.14, 17.09, 16.82, 16.43, 16.669999999999998, 16.45, 16.49, 16.45, 15.93, 16.45, 16.39, 16.439999999999998, 16.28, 16.27, 16.150000000000002, 16.8, 16.13]
[1165.0683348178864, 850.7864608764648, 741.591753423214, 654.0969893932343, 617.5870075821877, 547.0021694898605, 530.4366890788078, 510.49643793702126, 459.5705916583538, 446.8096943497658, 426.29682517051697, 319.0800081193447, 312.33786141872406, 313.35895442962646, 305.36647337675095, 310.4122847914696, 308.67445012927055, 304.1584222316742, 301.1551074832678, 302.9375886321068, 301.74105298519135, 293.2716016769409, 300.24251091480255, 300.97113341093063, 309.1556292772293, 302.9700470417738, 293.9780907034874, 291.55191817879677, 293.87427029013634, 294.98116151988506]

Fashion,M
K=50
[24.69, 21.04, 17.86, 16.27, 14.82, 14.08, 13.370000000000001, 12.770000000000001, 12.16, 11.48, 11.14, 10.54, 10.27, 10.24, 10.07, 10.09, 9.790000000000001, 9.68, 9.45, 9.5, 9.379999999999999, 9.25, 9.379999999999999, 9.22, 9.06, 9.11, 9.26, 9.22, 9.0, 9.32]
[603.2212845981121, 411.37856540083885, 348.0318782925606, 297.73297098279, 271.91413973271847, 251.0453358888626, 234.87039852142334, 220.71418851613998, 208.1934057623148, 202.4518794566393, 194.15023274719715, 141.72466830164194, 135.58240186423063, 131.40730533003807, 129.69373367726803, 126.33385165780783, 123.4376451075077, 122.37003515660763, 120.51100235432386, 117.45156694948673, 116.05246062576771, 101.50271807983518, 100.1345493607223, 100.45613171160221, 99.89231263846159, 97.83726237341762, 97.97427756339312, 96.39138098806143, 96.14989699423313, 95.96674191206694]
K=100
[28.34, 23.44, 20.61, 18.27, 17.46, 16.13, 15.47, 14.69, 14.099999999999998, 13.8, 13.139999999999999, 12.520000000000001, 12.33, 11.959999999999999, 12.049999999999999, 11.84, 11.77, 11.58, 11.59, 11.65, 11.25, 11.05, 11.219999999999999, 11.020000000000001, 11.04, 11.15, 11.24, 11.25, 11.33, 11.110000000000001]
[801.7299760580063, 504.74274230003357, 432.2221938967705, 376.782975256443, 340.10005393624306, 313.5651453435421, 293.66844287514687, 274.88243132829666, 261.15467968583107, 252.7385221272707, 241.81460770964622, 172.36992102861404, 170.2359156012535, 167.02319832146168, 165.71152111887932, 163.2367267012596, 161.9155225008726, 159.75069208443165, 156.16725175082684, 156.61498269438744, 154.06375721096992, 139.44600408524275, 139.036947786808, 138.24411559849977, 138.6230898052454, 138.5192118138075, 140.3149114921689, 139.3058317899704, 139.58847247064114, 140.56411120295525]
K=200
[35.24, 26.650000000000002, 23.71, 21.51, 20.599999999999998, 18.740000000000002, 17.73, 17.09, 16.09, 15.85, 15.559999999999999, 14.57, 14.05, 13.83, 13.83, 13.5, 13.33, 13.350000000000001, 13.33, 13.209999999999999, 13.18, 13.100000000000001, 13.170000000000002, 13.28, 13.059999999999999, 13.4, 13.309999999999999, 13.36, 13.530000000000001, 13.530000000000001]
[1180.0165350437164, 745.4831800460815, 641.6972766518593, 563.1295156478882, 501.0997647047043, 468.8749999701977, 427.27727404236794, 413.932336717844, 390.66434052586555, 383.94966888427734, 362.1432598233223, 253.1953734755516, 248.8732053488493, 245.22580522298813, 243.95944327116013, 241.55751107633114, 241.1504684239626, 236.2743561565876, 236.122474655509, 234.80850467085838, 234.4455689638853, 214.17630615830421, 212.68784932792187, 216.161468654871, 215.69181135296822, 218.86097633838654, 219.8189945295453, 220.77644169330597, 220.9793231934309, 222.95869188010693]


CIFAR10,clean
K=50
[64.17, 57.32000000000001, 53.459999999999994, 51.12, 49.16, 47.14, 45.269999999999996, 43.99, 42.42, 40.92, 39.72, 38.73, 37.519999999999996, 36.4, 35.620000000000005, 34.83, 33.410000000000004, 33.040000000000006, 32.65, 32.029999999999994, 32.22, 32.05, 31.66, 31.619999999999997, 31.8, 31.430000000000003, 31.41, 31.830000000000002, 31.86, 31.740000000000002, 31.979999999999997, 32.06, 32.17, 32.39, 32.550000000000004, 32.37, 32.629999999999995, 32.93, 32.59, 32.82, 32.83, 32.75, 33.12, 32.910000000000004, 33.08]
[859.0490670204163, 776.0841149091721, 711.5407912731171, 678.6706649065018, 650.886008143425, 621.0049185752869, 604.1366014480591, 581.4047491550446, 563.2888327240944, 544.6695519685745, 528.846281170845, 511.6254660487175, 492.8284709453583, 480.36685848236084, 462.4555658698082, 448.26484674215317, 336.64583653211594, 320.4634475708008, 307.0010588169098, 296.5960181951523, 285.33478820323944, 275.31153124570847, 264.3750911653042, 252.30244544148445, 243.8283829689026, 233.5374042391777, 223.2079258263111, 212.48559588193893, 201.8845213651657, 192.2226603627205, 182.54915899038315, 145.2155273258686, 138.04834504425526, 131.90481840074062, 126.53212556242943, 121.29954344034195, 115.97280357778072, 109.52760750055313, 105.77820388972759, 100.82206439971924, 95.37240904569626, 90.71272978931665, 85.28715596348047, 81.91782224923372, 77.76317171007395]
K=100
[70.86, 61.75000000000001, 57.19, 54.61, 52.7, 51.4, 50.03999999999999, 49.04, 47.69, 47.32, 45.59, 45.129999999999995, 43.74, 43.38, 42.55, 41.86, 40.63, 40.02, 39.800000000000004, 39.36, 39.44, 38.84, 38.97, 38.769999999999996, 38.41, 38.53, 38.129999999999995, 38.14, 38.07, 38.39, 37.980000000000004, 38.15, 38.15, 38.09, 38.24, 37.87, 37.74, 37.85, 37.81, 38.15, 38.06, 38.01, 37.81, 38.26, 38.129999999999995]
[919.4602103233337, 820.2441536188126, 756.3730003833771, 743.6079956293106, 690.9442878961563, 681.8732756376266, 649.9281625747681, 643.0279860496521, 618.7978106737137, 607.3274475336075, 586.7802902460098, 577.4005295038223, 562.6583561897278, 550.037514269352, 537.9096063375473, 523.5185469388962, 418.54980182647705, 403.925512611866, 394.97609984874725, 386.6030643582344, 380.16076052188873, 372.23940593004227, 365.26041316986084, 356.98682564496994, 349.6463648676872, 343.23509007692337, 335.29098135232925, 330.25049591064453, 321.9720397591591, 316.0559130907059, 309.4017245769501, 277.7551085948944, 272.2489182651043, 268.93993735313416, 264.2584840655327, 261.08608707785606, 256.44992941617966, 252.8752452135086, 248.31261736154556, 244.35543990135193, 240.0869039595127, 237.13513055443764, 233.36859387159348, 228.16957631707191, 225.01958096027374]
K=200
[73.35000000000001, 68.65, 66.42, 68.08999999999999, 64.41, 60.79, 58.25, 58.87, 58.589999999999996, 57.75, 55.78999999999999, 54.87, 53.21, 53.09, 52.68000000000001, 51.959999999999994, 47.38, 46.98, 46.57, 46.2, 45.76, 46.04, 45.28, 44.92, 44.73, 44.81, 44.99, 44.66, 44.14, 43.97, 43.980000000000004, 43.580000000000005, 43.63, 43.480000000000004, 43.96, 43.74, 43.82, 43.72, 43.45, 43.5, 43.19, 43.2, 43.15, 42.75, 42.79]
[971.9502789974213, 833.2542542219162, 805.815461397171, 772.6576770544052, 761.5232102870941, 752.1343289613724, 703.4664475917816, 691.9549033641815, 675.5919853448868, 663.5914413928986, 645.3900501728058, 635.7569490671158, 621.8909207582474, 609.6938568353653, 608.9530962705612, 587.94531416893, 520.1242135763168, 494.1025015115738, 487.34459990262985, 482.6634942293167, 476.1965909600258, 471.7344493865967, 468.0758520960808, 463.9925783276558, 459.8069831728935, 455.7910374403, 451.7460942864418, 447.0613632798195, 443.0999987125397, 439.3781893849373, 435.3681294322014, 416.2633545398712, 413.93330907821655, 411.71624302864075, 409.5565755367279, 407.2013200521469, 404.77662563323975, 402.98389422893524, 400.4861915111542, 398.0201396346092, 396.3000894188881, 393.7373339533806, 391.0673471093178, 389.7769595384598, 386.7224793434143]

CIFAR10,U
K=50
[63.75999999999999, 57.4, 53.39, 51.01, 48.99, 47.02, 45.300000000000004, 43.68, 42.559999999999995, 41.08, 39.6, 38.7, 37.730000000000004, 36.44, 35.449999999999996, 34.489999999999995, 33.36, 33.07, 32.5, 32.28, 32.08, 31.819999999999997, 31.680000000000003, 31.919999999999998, 31.89, 31.66, 31.25, 31.840000000000003, 31.869999999999997, 31.8, 32.11, 32.129999999999995, 32.18, 32.68, 32.57, 32.53, 32.49, 32.83, 32.79, 32.81, 33.0, 32.64, 32.910000000000004, 33.160000000000004, 33.22]
[859.3129711151123, 775.0512055158615, 712.076698422432, 679.2346192598343, 650.0589914321899, 621.5691919326782, 604.6109001636505, 582.7559648752213, 564.3274536132812, 545.000206887722, 530.0784698724747, 511.3298538327217, 493.2917050719261, 480.7044535279274, 463.5580048561096, 449.9957062602043, 339.03762942552567, 322.81031852960587, 309.5167758464813, 298.49977189302444, 287.93551629781723, 278.6868623495102, 267.67917293310165, 255.64110350608826, 248.0601295530796, 237.57133945822716, 228.11517697572708, 217.20854550600052, 206.82103961706161, 197.0883228778839, 188.02421030402184, 151.31627839803696, 144.44878286123276, 138.2337531298399, 132.4106327444315, 127.38782878220081, 122.8078295737505, 115.37026745080948, 112.14461952447891, 107.07705426216125, 101.48604917526245, 97.04185399413109, 91.71325665712357, 88.50264099985361, 83.87523808330297]
K=100
[70.69, 61.95, 57.19, 54.58, 52.65, 51.39, 50.080000000000005, 49.220000000000006, 47.82, 47.449999999999996, 45.72, 45.35, 44.14, 43.37, 42.6, 41.99, 40.760000000000005, 40.22, 39.6, 39.48, 39.56, 39.25, 38.92, 38.61, 38.58, 38.62, 37.940000000000005, 38.22, 38.07, 37.88, 37.86, 38.33, 38.15, 37.84, 38.23, 38.129999999999995, 38.17, 38.25, 38.23, 38.06, 38.18, 37.99, 38.05, 38.32, 38.29]
[919.2002172470093, 819.1335974931717, 757.7159062623978, 742.8675104379654, 691.8815265893936, 682.4012696743011, 650.6894054412842, 643.5924837589264, 619.7497038841248, 607.6438003778458, 587.9942722320557, 578.2889733314514, 563.5298686623573, 551.0062537789345, 539.6176699995995, 524.3868980407715, 420.4861410856247, 406.01878494024277, 397.3127907514572, 389.1767271757126, 382.71360313892365, 374.7036682367325, 368.50060600042343, 360.52038937807083, 353.040087223053, 347.15659761428833, 339.213455080986, 333.89705884456635, 326.3467430472374, 320.2957844734192, 313.9315752387047, 283.3402131199837, 277.8617241680622, 274.2465089261532, 269.65556022524834, 266.9825515151024, 262.3013829290867, 258.29260832071304, 255.0812004506588, 250.77884045243263, 246.51034981012344, 243.92553719878197, 240.20405036211014, 234.9042421579361, 231.80731827020645]
K=200
[73.48, 68.67, 66.58, 68.16, 64.5, 60.660000000000004, 58.199999999999996, 58.720000000000006, 58.42, 58.089999999999996, 56.04, 54.61, 53.239999999999995, 53.03, 52.68000000000001, 52.059999999999995, 47.38, 46.800000000000004, 46.6, 46.04, 45.75, 45.96, 45.540000000000006, 45.01, 44.629999999999995, 44.58, 44.879999999999995, 44.67, 44.11, 43.95, 43.91, 43.65, 43.65, 43.56, 43.88, 43.75, 43.8, 43.65, 43.22, 43.13, 43.15, 43.16, 42.9, 42.75, 42.78]
[971.9485828876495, 833.6355241537094, 805.6551114320755, 773.6025990247726, 762.3913872241974, 752.2395408153534, 704.0040376186371, 691.9088363647461, 677.3119962215424, 662.9462473392487, 647.1033873558044, 636.6353930234909, 622.761183142662, 611.3950058221817, 609.0080364942551, 589.4271190166473, 520.2266825437546, 495.4923055768013, 488.8953231573105, 484.4486676454544, 478.41806548833847, 474.1936106085777, 470.15891033411026, 466.4120190143585, 462.28991740942, 458.5162544846535, 454.5084859728813, 450.0187666416168, 446.0663062930107, 442.90976452827454, 438.74880254268646, 420.0889673233032, 418.06266462802887, 415.7275973558426, 413.4297773838043, 411.5468604564667, 408.9576886296272, 407.2601343989372, 404.83555912971497, 402.2726532816887, 400.900262594223, 398.6062870025635, 395.66141653060913, 394.7065026164055, 391.54627752304077]


CIFAR10,S
K=50
[64.02, 58.199999999999996, 54.75, 53.94, 51.09, 49.47, 46.97, 46.37, 44.79, 43.419999999999995, 41.89, 41.370000000000005, 40.56, 38.92, 38.1, 37.269999999999996, 35.79, 35.08, 35.72, 34.99, 34.5, 34.62, 34.52, 33.879999999999995, 33.879999999999995, 33.910000000000004, 33.410000000000004, 34.050000000000004, 33.17, 33.62, 33.07, 32.85, 33.0, 32.86, 32.64, 33.160000000000004, 32.800000000000004, 32.99, 33.09, 32.65, 33.01, 32.9, 32.74, 33.040000000000006, 32.9]
[852.9143568277359, 778.5155425071716, 724.9721223115921, 703.8491778373718, 665.6903315782547, 647.6071810722351, 626.5839614868164, 608.5141435861588, 589.6155915260315, 576.4567564725876, 558.507524728775, 546.3811300992966, 534.9494261741638, 519.8986880779266, 507.37437826395035, 495.734655380249, 411.82962250709534, 401.70443004369736, 396.6950742006302, 395.01330268383026, 389.6687234044075, 385.9890886545181, 384.46251106262207, 379.71574354171753, 375.8126844763756, 371.6402333378792, 370.12389945983887, 365.3401314020157, 365.6447602510452, 363.2179897427559, 360.4799458384514, 335.54197549819946, 338.3322395682335, 340.3238267302513, 342.6210176348686, 341.83719450235367, 342.39252388477325, 345.2069811820984, 343.4235266447067, 344.65986728668213, 340.7958006262779, 338.79655039310455, 340.28411304950714, 344.99278289079666, 343.55379873514175]
K=100
[69.63000000000001, 63.42, 60.480000000000004, 58.269999999999996, 56.65, 56.19, 54.85, 54.459999999999994, 53.290000000000006, 51.870000000000005, 51.54, 50.339999999999996, 50.349999999999994, 48.809999999999995, 48.209999999999994, 49.220000000000006, 47.03, 46.53, 46.78, 46.52, 46.27, 46.39, 46.21, 45.76, 45.29, 45.5, 45.07, 45.17, 44.58, 45.56, 45.14, 44.629999999999995, 44.79, 45.47, 46.12, 45.59, 45.61, 45.92, 45.95, 45.68, 46.550000000000004, 46.28, 45.68, 46.26, 46.410000000000004]
[925.4015204906464, 839.0405547618866, 812.027018070221, 788.8094530105591, 758.513601899147, 752.854584813118, 731.76355946064, 714.4677205085754, 700.7049803733826, 689.5305776596069, 677.2064216136932, 671.5103055238724, 657.1971617937088, 656.3716504573822, 642.1517375707626, 634.2103301286697, 547.9892033338547, 548.3188496828079, 545.8069493770599, 547.1818277835846, 543.8985457420349, 553.8765677213669, 551.6775436401367, 543.337244272232, 542.8274861574173, 545.9080098867416, 549.2724754810333, 546.4955576658249, 541.861336350441, 539.4702333211899, 544.5731859207153, 524.3187266588211, 533.0938431024551, 535.6315689086914, 534.5211403369904, 538.9721455574036, 543.4626438617706, 540.8979235887527, 550.059110045433, 554.3306741714478, 543.4430484771729, 545.4778574705124, 550.6523336172104, 539.5104097127914, 552.2391890287399]
K=200
[74.55000000000001, 72.1, 70.52000000000001, 68.2, 66.97999999999999, 67.07, 66.03999999999999, 64.91, 65.81, 62.31, 61.650000000000006, 61.91, 60.58, 60.919999999999995, 62.57, 62.55, 59.089999999999996, 58.050000000000004, 58.35, 58.589999999999996, 58.24, 57.92, 58.34, 57.76, 58.720000000000006, 58.220000000000006, 57.98, 58.79, 58.120000000000005, 59.550000000000004, 59.440000000000005, 59.3, 60.870000000000005, 60.01, 59.63, 59.89, 60.809999999999995, 60.62, 61.56, 61.62, 61.1, 60.96, 61.79, 61.3, 62.5]
[978.7392234802246, 923.6819956302643, 906.0722403526306, 876.0697318315506, 858.9495849609375, 859.2097270488739, 849.5993613004684, 841.1159024238586, 854.0450340509415, 814.928722858429, 808.8720564842224, 806.2882013320923, 801.6096203327179, 799.2393919229507, 801.0629450082779, 779.3219100236893, 711.7631340026855, 697.8982117176056, 703.1738998889923, 704.176731467247, 702.692323923111, 702.9672149419785, 708.237335562706, 698.1718891859055, 707.5425291061401, 704.4572079181671, 696.2090100049973, 713.2404090166092, 693.954439997673, 702.4789530038834, 718.9898538589478, 714.9275726079941, 720.4864670038223, 720.6350564956665, 712.9268443584442, 710.2845170497894, 730.6801352500916, 740.3032740354538, 739.0946047306061, 723.1128450632095, 733.9655928611755, 730.2386299371719, 740.703879237175, 735.037647485733, 756.9275557994843]


CIFAR10,W
K=50
[64.53, 58.03, 54.97, 52.28, 49.730000000000004, 48.41, 46.1, 45.24, 43.980000000000004, 42.64, 41.120000000000005, 39.94, 39.190000000000005, 37.61, 37.169999999999995, 35.9, 34.449999999999996, 34.19, 34.06, 33.2, 32.73, 32.629999999999995, 32.269999999999996, 31.869999999999997, 31.81, 31.840000000000003, 31.55, 31.6, 31.36, 31.53, 30.869999999999997, 31.11, 30.94, 30.64, 30.97, 31.2, 30.78, 31.019999999999996, 30.91, 30.830000000000002, 30.75, 30.830000000000002, 30.959999999999997, 30.830000000000002, 31.019999999999996]
[855.5819183588028, 782.7634292840958, 722.8963421583176, 687.349151968956, 660.0471713542938, 636.673532128334, 621.1295037269592, 601.2604110240936, 581.4097697734833, 567.7791855335236, 547.4454590082169, 533.7357790470123, 520.834467291832, 503.012741625309, 491.26792776584625, 475.7249564528465, 383.12988233566284, 372.8470259308815, 365.12298423051834, 361.09795182943344, 354.5894768834114, 348.0089433193207, 341.78541922569275, 338.50974893569946, 333.08460408449173, 329.1495203971863, 324.5621476173401, 320.65854424238205, 315.88116216659546, 315.8803845047951, 309.07693845033646, 283.40796944499016, 283.5550083220005, 285.2329233288765, 283.9107667505741, 282.3450655043125, 285.1238870024681, 284.9256746172905, 282.9144723415375, 281.62882405519485, 277.1191357374191, 280.4793694317341, 280.66990345716476, 278.1511016190052, 278.69699585437775]
K=100
[69.69, 61.25000000000001, 58.76, 57.04, 56.2, 54.52, 54.559999999999995, 52.28, 50.82, 50.28, 49.72, 49.03, 48.18, 47.61, 45.62, 45.65, 44.54, 44.48, 43.81, 43.51, 43.51, 43.79, 42.88, 42.9, 42.44, 42.05, 41.699999999999996, 41.61, 41.48, 42.230000000000004, 41.11, 40.98, 40.92, 41.3, 41.31, 40.97, 40.82, 41.870000000000005, 41.31, 41.24, 41.8, 41.949999999999996, 41.44, 41.510000000000005, 42.29]
[927.6869733333588, 840.484974861145, 811.1633800268173, 774.0840371847153, 748.6207195520401, 728.3187198638916, 707.63986992836, 689.6297036409378, 670.2924802303314, 662.0505263805389, 645.3719885349274, 640.1422183513641, 624.3491967916489, 619.1735330820084, 604.9483903646469, 596.292410492897, 509.14815282821655, 503.50798988342285, 502.8046683073044, 502.41586101055145, 497.3597522377968, 501.5342935323715, 498.05772852897644, 496.6039437651634, 488.3841118812561, 487.07706612348557, 486.3734974861145, 486.8377427458763, 484.9748280644417, 482.9401757121086, 480.8931606411934, 459.8534206748009, 461.5165418982506, 462.40445053577423, 465.9299296140671, 465.06335312128067, 470.7489177584648, 475.68275767564774, 474.1395717859268, 469.6706321835518, 480.5035327076912, 481.93559032678604, 479.10596096515656, 485.89498353004456, 489.6310365796089]
K=200
[72.16, 70.91, 65.89, 67.35, 64.33, 63.239999999999995, 61.12, 65.42, 61.9, 63.3, 60.64000000000001, 61.129999999999995, 58.96, 58.45, 57.410000000000004, 59.150000000000006, 53.74, 53.75, 54.35, 53.65, 53.949999999999996, 54.31, 53.54, 53.300000000000004, 54.269999999999996, 53.900000000000006, 54.290000000000006, 54.61, 53.59, 54.24, 53.410000000000004, 54.31, 53.97, 53.580000000000005, 54.0, 54.669999999999995, 54.81, 55.67999999999999, 57.13, 55.410000000000004, 56.58, 56.63, 55.50000000000001, 55.730000000000004, 57.03]
[969.7926111221313, 896.7681230306625, 864.4364765882492, 841.1652108430862, 822.5918394327164, 812.3466970920563, 794.063013792038, 787.6426311731339, 767.4492435455322, 761.6627337932587, 743.4692804813385, 745.1344437599182, 732.8373440504074, 721.7293539047241, 714.9582132101059, 712.8232785463333, 636.2082090377808, 621.423082947731, 636.0643906593323, 628.2485370635986, 645.1414672136307, 646.6142996549606, 638.1669473648071, 634.3111363649368, 645.4940884113312, 647.0869125127792, 638.2844154834747, 635.9446059465408, 627.9891535043716, 643.2416579723358, 632.1337876319885, 613.6800191402435, 629.8272712230682, 628.6042041778564, 646.1030275821686, 667.1880348920822, 665.4884674549103, 679.0777714252472, 673.0117919445038, 663.5507034063339, 672.3106248378754, 666.3791143894196, 650.5827400684357, 671.0705988407135, 672.3539168834686]


CIFAR10,M
K=50
[64.37, 58.809999999999995, 54.510000000000005, 52.04, 49.93, 48.52, 47.260000000000005, 45.300000000000004, 44.24, 42.99, 41.65, 40.660000000000004, 39.190000000000005, 38.190000000000005, 36.93, 36.01, 34.77, 33.83, 33.87, 33.32, 32.96, 32.42, 32.14, 32.01, 31.53, 31.790000000000003, 31.46, 31.03, 31.45, 30.880000000000003, 30.72, 31.130000000000003, 30.930000000000003, 30.819999999999997, 30.75, 30.869999999999997, 30.73, 30.85, 30.55, 30.69, 30.630000000000003, 30.470000000000002, 30.81, 31.080000000000002, 30.759999999999998]
[862.8225508928299, 781.215136051178, 724.8749794960022, 692.6812030076981, 662.5479481220245, 638.9200476408005, 621.2033647298813, 600.7981978654861, 583.1767902374268, 567.5169602632523, 552.0868061184883, 534.1234338879585, 521.6355776190758, 505.83618998527527, 492.94423645734787, 476.2140818834305, 380.4457682967186, 366.2967503666878, 358.03102457523346, 349.7983213663101, 344.0880072712898, 336.69463378190994, 329.4230717420578, 325.0932362675667, 318.0855432152748, 313.765433549881, 307.75142163038254, 302.71410435438156, 297.41000401973724, 290.3195711672306, 288.01908281445503, 257.645506054163, 254.69311767816544, 255.5205717086792, 252.4780760705471, 250.0478527545929, 250.473514854908, 246.88186877965927, 247.36080199480057, 243.75390070676804, 242.1601344347, 238.9058390557766, 237.7174807190895, 236.88973405957222, 234.87568593025208]
K=100
[70.86, 62.12, 57.620000000000005, 55.85, 54.13, 53.290000000000006, 51.019999999999996, 50.54, 49.26, 48.809999999999995, 47.55, 46.57, 45.86, 44.800000000000004, 43.96, 43.34, 42.449999999999996, 41.79, 41.31, 41.58, 40.69, 40.739999999999995, 40.23, 39.879999999999995, 39.79, 39.36, 39.35, 39.160000000000004, 39.0, 38.51, 38.65, 38.37, 38.440000000000005, 38.32, 38.26, 38.019999999999996, 38.080000000000005, 38.019999999999996, 38.12, 37.64, 37.66, 37.68, 37.9, 37.95, 38.019999999999996]
[937.350396156311, 821.2459560632706, 783.7055295705795, 753.7733446359634, 724.2368310689926, 705.0027604103088, 685.8360399007797, 672.4140629768372, 653.3736391067505, 646.8778214454651, 627.6080465316772, 619.3763964176178, 605.1076261997223, 597.9518237113953, 582.5936281681061, 574.4990994334221, 476.0682884454727, 469.2080990076065, 463.0543329715729, 460.46596747636795, 455.159450173378, 451.3664650917053, 448.5508950352669, 444.2104744911194, 444.0031044483185, 440.26874285936356, 437.88174217939377, 435.8820099234581, 433.25396144390106, 431.83944439888, 429.9272116422653, 405.096319437027, 405.2239167690277, 404.86617344617844, 404.6320357322693, 404.6734226346016, 407.06744050979614, 405.3224536180496, 406.0460307598114, 404.39104986190796, 404.36562991142273, 402.9969145655632, 403.022589802742, 403.59213757514954, 402.69514286518097]
K=200
[75.16000000000001, 73.09, 67.73, 70.27, 66.36, 63.470000000000006, 61.3, 60.79, 60.209999999999994, 58.56, 57.87, 55.279999999999994, 55.66, 55.52, 54.61, 54.71, 49.04, 48.33, 48.339999999999996, 47.75, 47.68, 47.47, 47.33, 47.47, 47.349999999999994, 47.099999999999994, 46.650000000000006, 46.79, 46.72, 46.56, 46.47, 46.43, 46.42, 46.56, 46.32, 46.56, 46.489999999999995, 46.23, 45.83, 46.33, 45.800000000000004, 46.11, 46.089999999999996, 46.42, 46.31]
[990.7407846450806, 865.6081795692444, 827.7186505794525, 808.6406219005585, 808.7961449623108, 794.7135303020477, 754.012397646904, 738.6995577812195, 745.155179142952, 722.0480892658234, 725.4890636205673, 702.4850770235062, 693.2445361614227, 682.9171723127365, 668.6016891002655, 661.0310047864914, 575.9715200662613, 556.4659444093704, 553.0185254812241, 549.7395646572113, 546.8186053037643, 545.2805604934692, 544.1489259004593, 542.5240296125412, 542.1990525722504, 540.6361539363861, 539.3549957275391, 538.1018487215042, 539.2092134952545, 538.3102144002914, 535.0713492631912, 518.3762063980103, 519.9105161428452, 520.5268161296844, 521.82661485672, 521.3089733123779, 521.9312609434128, 522.2512571811676, 523.1208013296127, 523.6596199274063, 523.7885162830353, 524.4579932689667, 524.288590669632, 523.7675284147263, 525.6031876802444]



CIFAR100,clean
K=50
[93.52000000000001, 89.64999999999999, 87.96000000000001, 86.11, 84.55, 82.54, 81.38, 80.36999999999999, 78.25999999999999, 77.88000000000001, 76.17, 75.68, 73.92999999999999, 73.52, 72.38, 71.28999999999999, 69.53, 68.97, 68.67999999999999, 68.08, 67.58999999999999, 67.12, 67.10000000000001, 66.96, 66.44, 65.59, 65.79, 65.28, 65.05, 64.81, 64.58, 64.09, 64.03999999999999, 63.739999999999995, 63.77, 63.49, 63.29, 63.3, 63.17, 62.99, 63.12, 62.59, 62.339999999999996, 62.419999999999995, 62.580000000000005]
[1843.2168354988098, 1724.443687915802, 1670.6200120449066, 1617.14745926857, 1587.3500714302063, 1550.5624656677246, 1521.912543296814, 1489.6870319843292, 1461.0583839416504, 1432.6266374588013, 1405.6395576000214, 1382.08699965477, 1361.1579835414886, 1337.3955681324005, 1318.125064611435, 1294.3328304290771, 1141.7377653121948, 1120.8108808994293, 1107.3421385288239, 1095.2218523025513, 1085.671468257904, 1072.0517222881317, 1062.590675354004, 1052.3471331596375, 1041.35413479805, 1030.5557959079742, 1020.5930194854736, 1011.7152571678162, 1000.4632234573364, 991.7614567279816, 982.0448694229126, 932.9824792146683, 925.9260954856873, 920.5781344175339, 915.4002559185028, 908.7608615159988, 904.1261497735977, 897.387989282608, 891.6785212755203, 886.8932517766953, 881.1505242586136, 875.6872164011002, 870.4240266084671, 864.8713935613632, 857.8383120298386]
K=100
[95.73, 92.24, 89.68, 88.47, 87.58, 86.4, 85.74000000000001, 84.19, 83.54, 83.07, 81.83, 81.39, 80.42, 80.05, 78.99000000000001, 78.41, 75.72, 75.28, 74.96000000000001, 74.68, 74.53999999999999, 74.11, 74.02, 73.59, 73.1, 72.63, 72.98, 72.42, 72.13000000000001, 71.83, 71.63000000000001, 71.59, 71.28, 70.72, 71.07, 70.76, 70.72, 70.55, 70.66, 70.21, 69.98, 69.87, 70.11, 70.02000000000001, 69.74000000000001]
[1882.6042370796204, 1782.4285464286804, 1720.0900783538818, 1662.7262210845947, 1639.5767390727997, 1607.2766835689545, 1588.7146155834198, 1566.2310054302216, 1546.6940114498138, 1525.871141910553, 1509.062578201294, 1485.7212862968445, 1468.8166630268097, 1454.2712604999542, 1433.9578552246094, 1423.3505928516388, 1293.7809410095215, 1270.7675580978394, 1260.4219028949738, 1253.0420608520508, 1244.8507070541382, 1236.6924874782562, 1228.580540895462, 1220.7236669063568, 1213.095184803009, 1206.649156332016, 1200.1218538284302, 1192.9211785793304, 1187.4440903663635, 1179.507979631424, 1173.5977714061737, 1136.3001806735992, 1133.8955821990967, 1129.2995376586914, 1124.515945672989, 1121.743976354599, 1117.9589376449585, 1114.6338872909546, 1111.3681190013885, 1107.2142856121063, 1104.3148057460785, 1101.0293929576874, 1097.4993505477905, 1093.8384428024292, 1091.1902995109558]
K=200
[96.7, 94.74000000000001, 93.19, 92.22, 89.64, 89.92999999999999, 88.44, 88.53, 87.59, 87.46000000000001, 86.92, 87.32, 87.05000000000001, 85.87, 85.2, 84.67, 82.01, 81.67999999999999, 81.34, 81.03, 80.74, 80.28, 80.16, 79.85, 79.77, 79.60000000000001, 79.49000000000001, 79.22, 79.07, 78.86, 78.52, 78.44, 78.41, 78.36999999999999, 78.44, 78.4, 78.17, 78.10000000000001, 78.03999999999999, 77.59, 77.8, 77.55, 77.41, 77.45, 77.16]
[1901.9495282173157, 1821.346779346466, 1780.797091960907, 1727.3137912750244, 1691.8166241645813, 1663.6243743896484, 1640.9148955345154, 1629.314308166504, 1603.377639055252, 1590.840128660202, 1571.731207370758, 1560.1252529621124, 1548.772481918335, 1538.3652658462524, 1523.3282058238983, 1511.1286323070526, 1435.0372886657715, 1402.4653639793396, 1394.8068833351135, 1387.7980463504791, 1382.0220968723297, 1375.4476718902588, 1371.0513010025024, 1364.3315839767456, 1359.6914830207825, 1353.9545385837555, 1349.1603376865387, 1344.1719903945923, 1340.115562915802, 1335.0735187530518, 1330.1566784381866, 1311.5615203380585, 1308.8002223968506, 1306.0601847171783, 1303.9070575237274, 1301.4840774536133, 1298.6689236164093, 1297.3151803016663, 1294.4895298480988, 1292.0035123825073, 1289.3452162742615, 1287.6432089805603, 1284.551540851593, 1282.3056859970093, 1280.1551508903503]

CIFAR100,U
K=50
[93.49, 89.69, 87.81, 86.15, 84.61, 82.78999999999999, 81.49, 80.25999999999999, 78.44, 77.77, 76.22, 75.44, 74.33999999999999, 73.26, 72.36, 71.49, 69.62, 69.1, 68.66, 68.32000000000001, 67.61, 67.36999999999999, 67.25, 66.83, 66.42, 66.07, 65.78, 65.63, 65.28, 65.06, 64.89, 64.33, 64.23, 64.16, 63.77, 63.7, 63.6, 63.449999999999996, 63.260000000000005, 62.94, 62.92, 62.870000000000005, 62.849999999999994, 62.63999999999999, 62.6]
[1842.885657787323, 1724.2234659194946, 1671.1385445594788, 1618.0026338100433, 1588.7076623439789, 1551.4693326950073, 1522.6236143112183, 1490.7781751155853, 1462.3119275569916, 1434.0471715927124, 1407.0475511550903, 1383.570303440094, 1362.3755495548248, 1338.9703133106232, 1320.166006565094, 1296.3024718761444, 1143.1348745822906, 1122.2328958511353, 1108.5924768447876, 1096.615505695343, 1086.8695092201233, 1073.929029226303, 1064.5683867931366, 1053.9426972866058, 1043.044221162796, 1032.2088658809662, 1022.6214921474457, 1013.4067523479462, 1002.9537754058838, 994.0302200317383, 984.0629589557648, 935.36570084095, 928.4667735099792, 922.8646681308746, 917.8151944875717, 911.4122271537781, 906.8005279302597, 899.6228402853012, 894.5440944433212, 889.2766060829163, 884.1144316196442, 878.701863527298, 873.2986105680466, 867.7635647058487, 861.3357632160187]
K=100
[95.72, 92.25, 89.53999999999999, 88.33, 87.76, 86.53999999999999, 85.86, 84.11999999999999, 83.71, 83.08, 82.02000000000001, 81.82000000000001, 80.61, 80.06, 79.0, 78.45, 75.87, 75.33999999999999, 74.94, 74.75, 74.7, 74.11999999999999, 73.92, 73.61, 72.96000000000001, 72.81, 72.89999999999999, 72.44, 72.14, 71.85000000000001, 71.69, 71.53, 71.24000000000001, 70.82000000000001, 71.12, 70.88, 70.7, 70.7, 70.8, 70.28999999999999, 70.07, 69.89999999999999, 70.11, 69.78999999999999, 69.76]
[1883.091245174408, 1782.4330129623413, 1720.2947027683258, 1663.2027928829193, 1640.0235817432404, 1606.6293482780457, 1589.7282376289368, 1567.1032724380493, 1547.2731189727783, 1526.7207925319672, 1509.0560610294342, 1487.1507182121277, 1468.87166762352, 1455.514927148819, 1434.544481754303, 1424.0618720054626, 1294.6961979866028, 1271.5667023658752, 1261.438690662384, 1253.7180216312408, 1245.5349493026733, 1237.4636161327362, 1229.4446852207184, 1221.7650723457336, 1214.020578622818, 1207.5703220367432, 1200.938985824585, 1193.8345034122467, 1188.369565486908, 1180.5414764881134, 1174.7561032772064, 1137.4017026424408, 1135.1504805088043, 1130.320377111435, 1125.7012457847595, 1123.0436503887177, 1119.1240539550781, 1115.7436871528625, 1112.8153891563416, 1108.6196730136871, 1105.7978382110596, 1102.5094120502472, 1098.9038903713226, 1095.316637992859, 1092.4617404937744]
K=200
[96.67999999999999, 94.89999999999999, 93.17999999999999, 92.14, 89.61, 89.9, 88.44, 88.41, 87.59, 87.77000000000001, 87.14, 87.33, 86.96000000000001, 85.61999999999999, 85.46000000000001, 84.49, 82.05, 81.57, 81.46, 80.99, 80.67, 80.28999999999999, 80.12, 79.86999999999999, 79.85, 79.60000000000001, 79.38, 79.22, 78.97, 78.85, 78.64, 78.48, 78.5, 78.43, 78.42, 78.33, 78.14999999999999, 77.99000000000001, 77.98, 77.59, 77.88000000000001, 77.58, 77.48, 77.46, 77.14]
[1902.1247181892395, 1821.2677793502808, 1781.2237548828125, 1728.238229751587, 1692.7163217067719, 1664.1714296340942, 1640.8713691234589, 1629.289223909378, 1603.9169290065765, 1591.0483348369598, 1573.601888179779, 1562.7153418064117, 1549.7467885017395, 1537.4357330799103, 1521.0500133037567, 1511.6306664943695, 1434.1028063297272, 1402.8452606201172, 1395.1044807434082, 1388.1302530765533, 1382.5887038707733, 1375.925376176834, 1371.5380516052246, 1364.7693190574646, 1360.2164885997772, 1354.5029983520508, 1349.6891033649445, 1344.8894491195679, 1340.6962852478027, 1336.0041575431824, 1330.8621063232422, 1312.2978925704956, 1309.7412159442902, 1307.068635225296, 1304.7627985477448, 1302.4218394756317, 1299.5220522880554, 1298.2104263305664, 1295.3876042366028, 1292.9357306957245, 1290.3670136928558, 1288.596398115158, 1285.5190691947937, 1283.2392168045044, 1281.0949640274048]

CIFAR100,S
[[Re]]
K=50
[93.10000000000001, 90.25, 88.06, 86.33999999999999, 84.95, 83.22, 82.64, 80.92, 79.92, 79.2, 77.79, 77.3, 75.55, 75.76, 74.11999999999999, 73.42, 71.66, 71.09, 70.54, 70.0, 70.00999999999999, 69.58, 69.23, 68.93, 68.56, 68.02, 67.83, 67.55, 67.07, 67.14, 66.82000000000001, 66.46, 66.2, 66.2, 65.9, 66.17, 66.14999999999999, 65.55, 65.71000000000001, 65.46, 65.33, 65.36999999999999, 65.27, 64.75, 64.63]
[1848.0579919815063, 1736.5327072143555, 1677.544711112976, 1631.5407106876373, 1600.992074251175, 1572.0581314563751, 1540.2905449867249, 1513.6034212112427, 1481.8824281692505, 1459.914666891098, 1436.6936841011047, 1412.3207721710205, 1393.721934556961, 1368.2940530776978, 1346.794653892517, 1330.8320271968842, 1196.3451795578003, 1179.088637828827, 1167.7198181152344, 1156.8705866336823, 1149.5211880207062, 1139.4818859100342, 1130.106603384018, 1123.4326448440552, 1111.9737949371338, 1106.0939490795135, 1097.7374064922333, 1088.5646722316742, 1080.219848871231, 1072.2814962863922, 1064.5886974334717, 1022.7722787857056, 1021.2145822048187, 1020.4983654022217, 1016.7047905921936, 1013.3153233528137, 1011.050149679184, 1010.387934923172, 1005.8299877643585, 1002.5025722980499, 998.244856595993, 995.5751483440399, 989.9498288631439, 989.9819984436035, 986.7241322994232]
K=100
[96.11, 93.0, 91.60000000000001, 89.48, 88.11, 87.19, 87.44, 85.39999999999999, 85.1, 84.02, 83.78, 83.07, 82.74000000000001, 82.61, 81.93, 81.32000000000001, 79.64, 79.24, 79.38, 78.97, 78.59, 78.67, 78.17, 77.91, 77.60000000000001, 77.51, 77.36, 77.72, 77.05, 77.34, 76.69, 76.66, 76.52, 76.88000000000001, 76.86, 77.05, 76.39, 76.69, 76.75999999999999, 76.41, 76.78, 76.86, 76.53, 76.92, 76.3]
[1893.1102199554443, 1806.1457180976868, 1746.3247094154358, 1700.131813287735, 1666.7050211429596, 1638.9859237670898, 1620.5131011009216, 1601.433959722519, 1584.3710465431213, 1566.9876804351807, 1551.4871833324432, 1537.5797097682953, 1523.1247913837433, 1512.5202860832214, 1497.504872560501, 1485.00727891922, 1377.3978972434998, 1367.8899812698364, 1363.9303188323975, 1357.8981575965881, 1354.4174616336823, 1350.8832440376282, 1344.8790335655212, 1339.1054201126099, 1335.2729392051697, 1330.6814556121826, 1325.2203209400177, 1322.3356659412384, 1318.3126673698425, 1314.5535418987274, 1311.5231566429138, 1289.178364276886, 1290.3178007602692, 1293.6117992401123, 1291.145033121109, 1296.2941584587097, 1294.8471536636353, 1290.6165463924408, 1290.7374424934387, 1287.6131603717804, 1287.9736602306366, 1290.737058877945, 1285.166787147522, 1285.43514919281, 1284.9599039554596]
K=200
[97.06, 96.43, 95.6, 94.25, 93.21000000000001, 92.58999999999999, 92.27, 90.89, 90.10000000000001, 89.92999999999999, 89.12, 89.09, 88.26, 88.5, 88.06, 88.02, 86.5, 86.55000000000001, 86.7, 86.59, 86.83999999999999, 86.8, 87.27000000000001, 86.74, 87.19, 86.64, 86.68, 86.87, 86.85000000000001, 86.72999999999999, 87.17, 87.44, 87.56, 87.88, 87.57000000000001, 87.78, 87.78, 87.51, 87.64, 87.75, 87.97, 87.89, 87.33, 87.15, 87.3]
[1914.5769844055176, 1871.601035118103, 1849.6175799369812, 1812.5523986816406, 1788.4417171478271, 1750.429521560669, 1728.543538570404, 1705.5136003494263, 1686.6863234043121, 1669.038164138794, 1650.9652683734894, 1638.5240812301636, 1634.0849945545197, 1621.0206191539764, 1614.008061170578, 1603.5324618816376, 1546.8094766139984, 1545.4764394760132, 1547.3767638206482, 1546.9186751842499, 1552.0220613479614, 1554.6446552276611, 1551.3453624248505, 1550.5092899799347, 1545.7959253787994, 1549.931401014328, 1547.3983283042908, 1550.7612137794495, 1539.706196308136, 1542.4242539405823, 1539.7657203674316, 1538.8525741100311, 1544.0515270233154, 1548.1485538482666, 1548.093272447586, 1552.6117367744446, 1551.1705086231232, 1549.3587670326233, 1557.1495234966278, 1557.3651716709137, 1553.0311934947968, 1549.172716140747, 1548.761214017868, 1544.2164368629456, 1548.764681339264]

CIFAR100,W
K=50
[93.58999999999999, 90.13, 87.94999999999999, 86.28, 84.49, 83.43, 81.58, 80.49, 79.2, 78.06, 76.92999999999999, 76.42999999999999, 74.76, 74.42999999999999, 72.88, 72.18, 70.55, 70.05, 69.37, 69.16, 68.74, 68.51, 68.35, 67.47999999999999, 67.42, 67.46, 67.16, 66.49000000000001, 66.43, 66.21000000000001, 66.06, 65.36, 65.72, 65.61, 65.24, 65.36, 65.16999999999999, 65.05, 64.82, 64.59, 64.48, 64.37, 64.46, 64.53999999999999, 64.24]
[1843.4457268714905, 1732.5220980644226, 1676.797420501709, 1622.938557624817, 1593.4292979240417, 1557.0483939647675, 1529.6383218765259, 1502.1801707744598, 1472.6010310649872, 1446.2950365543365, 1422.480745792389, 1397.8527600765228, 1375.0726854801178, 1352.89706158638, 1332.3145978450775, 1312.637370109558, 1169.0265283584595, 1152.9323635101318, 1142.2012157440186, 1132.2891821861267, 1122.3821930885315, 1112.9001846313477, 1105.3588063716888, 1095.8878762722015, 1086.3340957164764, 1078.4164657592773, 1068.7921059131622, 1061.7157707214355, 1053.566989183426, 1045.2000925540924, 1037.941603899002, 997.1237535476685, 993.7593762874603, 990.2743213176727, 987.4302053451538, 985.2150344848633, 981.8403835296631, 978.4558289051056, 974.418961763382, 970.7588503360748, 967.1414904594421, 964.8544390201569, 960.3748257160187, 956.1764121055603, 954.6576170921326]
K=100
[95.48, 92.67, 90.45, 88.71, 88.23, 87.53999999999999, 86.15, 85.55, 85.09, 83.59, 83.54, 82.57, 82.22, 80.96, 80.77, 79.45, 78.32000000000001, 78.25999999999999, 77.86, 77.44, 77.33, 77.49000000000001, 77.31, 76.53999999999999, 76.42, 76.11, 76.44999999999999, 75.75, 75.82, 75.37, 75.02, 75.42999999999999, 74.65, 75.07000000000001, 75.3, 74.96000000000001, 75.22, 75.21, 75.11, 74.82, 74.99, 75.01, 75.09, 74.87, 74.9]
[1885.602668762207, 1796.4764099121094, 1738.1889352798462, 1683.684893131256, 1653.7109141349792, 1625.2942702770233, 1606.1459846496582, 1582.9857196807861, 1569.2697257995605, 1551.5119414329529, 1535.4803383350372, 1517.4607508182526, 1503.3658747673035, 1491.853550195694, 1474.994071483612, 1460.894045829773, 1346.0212197303772, 1336.0688014030457, 1329.6707880496979, 1325.7267363071442, 1321.4222679138184, 1316.145272731781, 1311.2578053474426, 1306.144832611084, 1302.8168280124664, 1297.8278603553772, 1293.2669644355774, 1290.0514323711395, 1285.88290309906, 1279.2165791988373, 1277.7761516571045, 1250.9328002929688, 1250.4757509231567, 1252.4699981212616, 1251.4742414951324, 1250.7384095191956, 1251.406572341919, 1249.0389246940613, 1247.5537939071655, 1249.500517129898, 1246.5373556613922, 1245.8210384845734, 1243.4166440963745, 1243.7108442783356, 1242.7601211071014]
K=200
[96.66, 95.74000000000001, 94.81, 94.19999999999999, 93.2, 92.36, 91.75, 90.59, 90.60000000000001, 89.92999999999999, 89.49000000000001, 88.92999999999999, 88.44, 88.01, 87.94999999999999, 87.97, 86.1, 85.96000000000001, 85.8, 86.19, 86.36, 86.13, 86.21, 85.81, 86.02, 85.86, 85.92, 85.86, 85.46000000000001, 85.39999999999999, 85.64, 85.59, 85.85000000000001, 85.66, 86.2, 86.00999999999999, 85.76, 85.59, 86.06, 85.85000000000001, 85.96000000000001, 85.98, 85.64, 86.06, 86.13]
[1909.456066608429, 1850.0229296684265, 1830.203731060028, 1790.069543838501, 1755.5320444107056, 1725.9900212287903, 1704.4230318069458, 1683.5607314109802, 1666.9253370761871, 1642.5262916088104, 1629.762977361679, 1617.3992550373077, 1601.8887298107147, 1590.558767080307, 1583.0766944885254, 1577.6586849689484, 1526.6134741306305, 1511.5995743274689, 1509.868600845337, 1509.1492583751678, 1508.0017595291138, 1506.3385508060455, 1503.626856803894, 1506.004934310913, 1504.380197763443, 1501.3627314567566, 1501.0220351219177, 1499.5942227840424, 1496.863891363144, 1492.1982576847076, 1491.4014737606049, 1481.7751495838165, 1491.9259657859802, 1487.7081220149994, 1494.1236732006073, 1494.9613971710205, 1499.1746056079865, 1496.0567464828491, 1496.031486749649, 1497.0546758174896, 1500.3129103183746, 1507.2610821723938, 1504.0758452415466, 1500.6494853496552, 1504.7921266555786]

CIFAR100,M
K=50
[93.84, 90.23, 88.23, 86.6, 85.09, 83.28, 82.24000000000001, 80.52, 79.3, 78.57, 76.94, 75.9, 75.3, 74.44, 73.18, 72.38, 71.12, 70.59, 69.99, 69.41000000000001, 69.37, 68.76, 68.44, 67.72, 67.47, 67.5, 66.9, 66.86, 66.71000000000001, 66.47999999999999, 65.97, 65.52, 65.45, 65.2, 64.92999999999999, 64.98, 64.85, 64.98, 64.56, 65.03, 64.78, 64.82, 64.53999999999999, 64.01, 64.07000000000001]
[1845.2836003303528, 1733.8228101730347, 1680.4957163333893, 1631.2930147647858, 1602.5198316574097, 1569.3096034526825, 1534.653181552887, 1509.5876896381378, 1480.7925188541412, 1453.7590687274933, 1430.9154686927795, 1408.304447889328, 1384.6620450019836, 1362.881540775299, 1344.629710674286, 1327.0689120292664, 1180.7351424694061, 1164.8299505710602, 1153.3129844665527, 1143.022117137909, 1133.2715888023376, 1124.6167373657227, 1115.043530702591, 1105.9109783172607, 1097.976763010025, 1090.3556950092316, 1083.3860161304474, 1074.8412857055664, 1068.5124695301056, 1061.772552728653, 1054.625295162201, 1010.4602265357971, 1006.9475531578064, 1003.0729448795319, 999.9251899719238, 995.4411749839783, 993.9525566101074, 991.1277210712433, 988.1636033058167, 983.9220633506775, 981.5041048526764, 977.9477837085724, 974.0140218734741, 972.1478002071381, 968.0094330310822]
K=100
[96.19, 93.05, 90.72, 88.63, 87.99, 86.58, 86.83, 84.84, 85.04, 83.11, 82.84, 81.63, 80.83, 79.95, 79.73, 78.86999999999999, 77.44, 77.08, 76.64, 76.13, 75.72, 75.64, 75.49, 75.33999999999999, 75.03, 74.06, 74.38, 74.56, 74.24, 73.9, 73.49, 73.64, 73.4, 73.38, 73.33, 73.22999999999999, 73.26, 73.08, 72.83, 72.85000000000001, 73.0, 72.78999999999999, 72.98, 72.82, 72.53]
[1885.532112121582, 1795.6565990447998, 1735.4281077384949, 1685.7044217586517, 1652.7139644622803, 1626.5737309455872, 1609.7809958457947, 1585.206637620926, 1569.5840249061584, 1551.8647303581238, 1535.6630475521088, 1517.7751519680023, 1500.3906173706055, 1487.427212715149, 1470.352203130722, 1455.3736050128937, 1328.2860443592072, 1313.2636682987213, 1305.8066358566284, 1300.5432834625244, 1293.855276107788, 1288.5684306621552, 1283.0480835437775, 1275.9229872226715, 1272.3499836921692, 1268.0422291755676, 1263.46715426445, 1257.881510257721, 1254.9397563934326, 1251.5050950050354, 1244.428709745407, 1213.2772200107574, 1211.982878446579, 1209.0475506782532, 1210.6538400650024, 1207.5505220890045, 1206.7131175994873, 1205.7957413196564, 1203.8938298225403, 1202.8285138607025, 1200.9184679985046, 1199.0528054237366, 1196.7829809188843, 1195.8954119682312, 1194.6177315711975]
K=200
[97.39, 95.24000000000001, 94.6, 93.04, 91.05, 90.81, 89.34, 90.09, 88.55, 89.39, 88.06, 88.3, 87.47, 87.53999999999999, 87.22999999999999, 86.7, 84.3, 83.58, 83.61, 83.37, 83.05, 82.78999999999999, 82.77, 82.88, 82.44, 82.36, 82.33, 82.32000000000001, 82.04, 81.73, 81.61, 81.32000000000001, 81.26, 81.36, 81.72, 81.52000000000001, 81.32000000000001, 81.41000000000001, 81.16, 81.14, 81.15, 81.22, 81.23, 81.24, 80.83]
[1905.5131449699402, 1837.9752531051636, 1805.5345077514648, 1765.6198148727417, 1734.0276365280151, 1705.77561378479, 1681.0900785923004, 1666.0635514259338, 1644.3247237205505, 1623.5278928279877, 1617.3335616588593, 1597.5939373970032, 1591.1615447998047, 1578.1619307994843, 1564.6877801418304, 1553.80357503891, 1482.9041335582733, 1453.534419298172, 1447.5025424957275, 1441.6570038795471, 1436.3743124008179, 1433.6837680339813, 1429.6046497821808, 1428.125694513321, 1424.296823501587, 1421.0173513889313, 1418.409271478653, 1415.9772217273712, 1412.886126279831, 1410.9948060512543, 1407.7176463603973, 1391.986789226532, 1391.4343631267548, 1391.0490090847015, 1389.9502837657928, 1390.588854789734, 1389.2424595355988, 1389.123529434204, 1387.7875151634216, 1387.7286777496338, 1387.5753095149994, 1386.4886758327484, 1385.1361455917358, 1384.5333309173584, 1383.5173909664154]





==> figures/raw/mnist_L=0.txt <==

[21.23, 6.1899999999999995, 4.08, 3.09, 2.5100000000000002, 2.2399999999999998, 1.9800000000000002, 1.76, 1.6099999999999999, 1.49, 1.37, 1.16, 1.1400000000000001, 1.22, 1.1900000000000002, 1.08, 0.97, 0.98, 0.96, 0.9900000000000001, 0.97, 0.95, 0.95, 0.84, 0.9299999999999999, 0.89, 0.8699999999999999, 0.96, 0.76, 0.8200000000000001]
[823.7585734128952, 352.214393556118, 215.75159695744514, 151.6068121343851, 126.80725222826004, 105.72673230618238, 96.10409695655107, 87.00158263649791, 79.42975469632074, 71.97403027815744, 66.5052382084541, 24.403044417267665, 22.104604824911803, 21.325048150494695, 19.06725861574523, 18.369750550948083, 17.766876488924026, 17.129480889532715, 15.851982091087848, 15.08017783309333, 14.47244745248463, 8.84353382664267, 8.396317663718946, 8.073000335833058, 7.459377226768993, 7.389929607510567, 7.151114661246538, 6.59099993261043, 6.301532258163206, 6.3649368030019104]



==> figures/share/figures_packet/raw/mnist_L=0.txt <==

[21.23, 6.1899999999999995, 4.08, 3.09, 2.5100000000000002, 2.2399999999999998, 1.9800000000000002, 1.76, 1.6099999999999999, 1.49, 1.37, 1.16, 1.1400000000000001, 1.22, 1.1900000000000002, 1.08, 0.97, 0.98, 0.96, 0.9900000000000001, 0.97, 0.95, 0.95, 0.84, 0.9299999999999999, 0.89, 0.8699999999999999, 0.96, 0.76, 0.8200000000000001]
[823.7585734128952, 352.214393556118, 215.75159695744514, 151.6068121343851, 126.80725222826004, 105.72673230618238, 96.10409695655107, 87.00158263649791, 79.42975469632074, 71.97403027815744, 66.5052382084541, 24.403044417267665, 22.104604824911803, 21.325048150494695, 19.06725861574523, 18.369750550948083, 17.766876488924026, 17.129480889532715, 15.851982091087848, 15.08017783309333, 14.47244745248463, 8.84353382664267, 8.396317663718946, 8.073000335833058, 7.459377226768993, 7.389929607510567, 7.151114661246538, 6.59099993261043, 6.301532258163206, 6.3649368030019104]


